A Pattern Language for Machine Learning Tasks

We formalise the essential data of objective functions as equality constraints on composites of learners. We call these constraints "tasks", and we investigate the idealised view that such tasks determine model behaviours. We develop a flowchart-like graphical mathematics for tasks that allows us to; (1) offer a unified perspective of approaches in machine learning across domains; (2) design and optimise desired behaviours model-agnostically; and (3) import insights from theoretical computer science into practical machine learning. As a proof-of-concept of the potential practical impact of our theoretical framework, we exhibit and implement a novel "manipulator" task that minimally edits input data to have a desired attribute. Our model-agnostic approach achieves this end-to-end, and without the need for custom architectures, adversarial training, random sampling, or interventions on the data, hence enabling capable, small-scale, and training-stable models.

==> figures/denoisingperceptual.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=blackrect] (0) at (0, 0) {$\textcolor{white}{\texttt{enc}}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rebuttal/VAE.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55) at (-3.5, 1.1) {};
		\node [style=none] (56) at (-3.5, 1.5) {};
		\node [style=none] (57) at (-4, 1.5) {\footnotesize$\mathcal{D}$};
		\node [style=none] (58) at (-2, 1.5) {};
		\node [style=none] (59) at (-3.5, 1.9) {};
		\node [style=none] (60) at (-2, 1.5) {};
		\node [style=none] (61) at (-0.75, 1.5) {};
		\node [style=none] (62) at (1.5, 1.5) {};
		\node [style=none] (63) at (3, 1.5) {};
		\node [style=none] (64) at (-3.5, -0.9) {};
		\node [style=none] (65) at (-3.5, -0.5) {};
		\node [style=none] (66) at (-4, -0.5) {\footnotesize$\mathcal{D}$};
		\node [style=none] (67) at (-1.5, -0.5) {};
		\node [style=none] (68) at (-3.5, -0.1) {};
		\node [style=none] (70) at (4.025, 1.5) {$\leftrightharpoons$};
		\node [style=none] (71) at (4, 2) {\tiny $enc,  dec$};
		\node [style=none] (72) at (6, 1.1) {};
		\node [style=none] (73) at (6, 1.5) {};
		\node [style=none] (74) at (5.5, 1.5) {\footnotesize$\mathcal{D}$};
		\node [style=none] (75) at (7.5, 1.5) {};
		\node [style=none] (76) at (6, 1.9) {};
		\node [style=none] (77) at (-0.75, -0.5) {};
		\node [style=none] (78) at (4.025, -0.5) {$\leftrightharpoons$};
		\node [style=none] (79) at (4, 0) {\tiny $enc$};
		\node [style=none] (80) at (6, -0.9) {};
		\node [style=none] (81) at (6, -0.5) {};
		\node [style=none] (82) at (5.5, -0.5) {\footnotesize$\mathcal{D}$};
		\node [style=none] (83) at (7, -0.5) {};
		\node [style=none] (84) at (6, -0.1) {};
		\node [style=blackdot] (85) at (7, -0.5) {};
		\node [style=none] (87) at (9.5, 0.125) {};
		\node [style=none] (88) at (9.5, -1.125) {};
		\node [style=none] (89) at (10.5, -0.5) {};
		\node [style=none] (90) at (9.525, -0.5) {};
		\node [style=none] (91) at (8.875, -0.525) {\tiny $N_{0, 1}$};
		\node [style=none] (143) at (-2.5, 1.5) {};
		\node [style=none] (144) at (-1.5, 1.5) {};
		\node [style=none] (145) at (-2.5, 2.1) {};
		\node [style=none] (146) at (-1.5, 1.85) {};
		\node [style=none] (147) at (-2.5, 0.875) {};
		\node [style=none] (148) at (-1.5, 1.125) {};
		\node [style=none] (149) at (-2, 1.5) {\tiny $\textcolor{white}{enc}$};
		\node [style=none] (153) at (-0.75, 1.5) {};
		\node [style=none] (154) at (0.275, 1.5) {};
		\node [style=none] (155) at (-0.75, 1.85) {};
		\node [style=none] (156) at (0.25, 1.85) {};
		\node [style=none] (157) at (-0.75, 1.125) {};
		\node [style=none] (158) at (0.25, 1.125) {};
		\node [style=none] (159) at (-0.25, 1.5) {\tiny $\textcolor{black}{smp}$};
		\node [style=none] (163) at (0.975, 1.5) {};
		\node [style=none] (164) at (2, 1.5) {};
		\node [style=none] (165) at (1, 1.85) {};
		\node [style=none] (166) at (2, 2.1) {};
		\node [style=none] (167) at (1, 1.125) {};
		\node [style=none] (168) at (2, 0.875) {};
		\node [style=none] (169) at (1.5, 1.5) {\tiny $\textcolor{white}{dec}$};
		\node [style=none] (173) at (-2.5, -0.5) {};
		\node [style=none] (174) at (-1.475, -0.5) {};
		\node [style=none] (175) at (-2.5, 0.125) {};
		\node [style=none] (176) at (-1.5, -0.125) {};
		\node [style=none] (177) at (-2.5, -1.1) {};
		\node [style=none] (178) at (-1.5, -0.85) {};
		\node [style=none] (179) at (-2, -0.5) {\tiny $\textcolor{white}{enc}$};
		\node [style=none] (182) at (7.75, -0.5) {};
		\node [style=none] (183) at (-7, 1.5) {\footnotesize Reconstruction:};
		\node [style=none] (184) at (-7, -0.5) {\footnotesize  Regularisation:};
		\node [style=none] (185) at (13.5, -0.25) {};
		\node [style=none] (186) at (12.75, -0.25) {};
		\node [style=none] (187) at (13.5, -0.25) {};
		\node [style=none] (188) at (14.525, -0.25) {};
		\node [style=none] (189) at (13.5, 0.1) {};
		\node [style=none] (190) at (14.5, 0.1) {};
		\node [style=none] (191) at (13.5, -0.625) {};
		\node [style=none] (192) at (14.5, -0.625) {};
		\node [style=none] (193) at (14, -0.25) {\tiny $\textcolor{black}{smp}$};
		\node [style=none] (194) at (15.225, -0.25) {};
		\node [style=none] (195) at (12.75, 1.5) {};
		\node [style=none] (196) at (13.75, 1.5) {};
		\node [style=none] (197) at (12.75, 0.625) {};
		\node [style=none] (198) at (13.75, 0.625) {};
		\node [style=none] (199) at (18.75, 1.5) {Prob.  distribution};
		\node [style=none] (200) at (17.9, 0.625) {Latent space};
		\node [style=none] (201) at (21.125, -0.25) {Sampling from prob.  distribution};
		\node [style=none] (203) at (19.125, -1.25) {Normal distribution};
		\node [style=none] (204) at (13.75, -1.25) {$N_{0, 1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=K] (55.center) to (59.center);
		\draw (56.center) to (58.center);
		\draw [style=red] (60.center) to (61.center);
		\draw (62.center) to (63.center);
		\draw [style=K] (64.center) to (68.center);
		\draw (65.center) to (67.center);
		\draw [style=K] (72.center) to (76.center);
		\draw (73.center) to (75.center);
		\draw [style=K] (80.center) to (84.center);
		\draw (81.center) to (83.center);
		\draw (87.center) to (88.center);
		\draw [style=red] (90.center) to (89.center);
		\draw [style=Fblack] (145.center)
			 to (146.center)
			 to (148.center)
			 to (147.center)
			 to cycle;
		\draw (155.center)
			 to (156.center)
			 to (158.center)
			 to (157.center)
			 to cycle;
		\draw [style=Fblack] (165.center)
			 to (166.center)
			 to (168.center)
			 to (167.center)
			 to cycle;
		\draw [style=Fblack] (175.center)
			 to (176.center)
			 to (178.center)
			 to (177.center)
			 to cycle;
		\draw [style=red] (67.center) to (77.center);
		\draw [style=blue] (154.center) to (163.center);
		\draw (189.center)
			 to (190.center)
			 to (192.center)
			 to (191.center)
			 to cycle;
		\draw [style=blue] (188.center) to (194.center);
		\draw [style=red] (186.center) to (187.center);
		\draw [style=red] (195.center) to (196.center);
		\draw [style=blue] (197.center) to (198.center);
		\draw (182.center) to (87.center);
		\draw (182.center) to (88.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rebuttal/idempotent.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6.5, 2.25) {$\mathcal L_{rec}$};
		\node [style=none] (1) at (-6.5, 0.25) {$\mathcal L_{idem}$};
		\node [style=none] (2) at (-6.5, -1.75) {$\mathcal L_{tight}$};
		\node [style=none] (3) at (-3.5, -0.15) {};
		\node [style=none] (4) at (-3.5, 0.25) {};
		\node [style=none] (5) at (-4, 0.25) {\footnotesize$\mathcal{P}_z$};
		\node [style=none] (6) at (-2, 0.25) {};
		\node [style=none] (7) at (-0.25, 0.25) {};
		\node [style=none] (8) at (-3.5, 0.65) {};
		\node [style=none] (9) at (1.5, 0.25) {};
		\node [style=none] (10) at (4, -0.15) {};
		\node [style=none] (11) at (4, 0.25) {};
		\node [style=none] (12) at (3.5, 0.25) {\footnotesize$\mathcal{P}_z$};
		\node [style=none] (13) at (5.5, 0.25) {};
		\node [style=none] (14) at (7.5, 0.25) {};
		\node [style=none] (15) at (4, 0.65) {};
		\node [style=none] (16) at (2.25, 0.25) {$\leftrightharpoons$};
		\node [style=none] (17) at (2.25, 0.75) {\tiny $f$};
		\node [style=none] (18) at (-3.5, -2.15) {};
		\node [style=none] (19) at (-3.5, -1.75) {};
		\node [style=none] (20) at (-4, -1.75) {\footnotesize$\mathcal{P}_z$};
		\node [style=none] (21) at (-2, -1.75) {};
		\node [style=none] (22) at (0, -1.75) {};
		\node [style=none] (23) at (-3.5, -1.35) {};
		\node [style=none] (24) at (1.5, -1.75) {};
		\node [style=none] (25) at (4, -2.15) {};
		\node [style=none] (26) at (4, -1.75) {};
		\node [style=none] (27) at (3.5, -1.75) {\footnotesize$\mathcal{P}_z$};
		\node [style=none] (28) at (5.5, -1.75) {};
		\node [style=none] (29) at (7.5, -1.75) {};
		\node [style=none] (30) at (4, -1.35) {};
		\node [style=none] (31) at (2.25, -1.75) {$:\nRightarrow$};
		\node [style=none] (32) at (2.25, -1.25) {\tiny $f$};
		\node [style=none] (33) at (-3.5, 1.85) {};
		\node [style=none] (34) at (-3.5, 2.25) {};
		\node [style=none] (35) at (-4, 2.25) {\footnotesize$\mathcal{P}_x$};
		\node [style=none] (36) at (-2.5, 2.25) {};
		\node [style=none] (37) at (0, 2.25) {};
		\node [style=none] (38) at (-3.5, 2.65) {};
		\node [style=none] (39) at (4, 1.85) {};
		\node [style=none] (40) at (4, 2.25) {};
		\node [style=none] (41) at (3.5, 2.25) {\footnotesize$\mathcal{P}_x$};
		\node [style=none] (42) at (5.5, 2.25) {};
		\node [style=none] (43) at (7.5, 2.25) {};
		\node [style=none] (44) at (4, 2.65) {};
		\node [style=none] (45) at (2.25, 2.25) {$\leftrightharpoons$};
		\node [style=none] (46) at (2.25, 2.75) {\tiny $f$};
		\node [style=none] (47) at (-1.5, 2.25) {};
		\node [style=none] (48) at (-2.5, 2.75) {};
		\node [style=none] (49) at (-1.5, 2.75) {};
		\node [style=none] (50) at (-2.5, 1.75) {};
		\node [style=none] (51) at (-1.5, 1.75) {};
		\node [style=none] (52) at (-2, 2.25) {\footnotesize $\textcolor{white}{f}$};
		\node [style=none] (53) at (-2.5, 0.25) {};
		\node [style=none] (54) at (-1.5, 0.25) {};
		\node [style=none] (55) at (-2.5, 0.75) {};
		\node [style=none] (56) at (-1.5, 0.75) {};
		\node [style=none] (57) at (-2.5, -0.25) {};
		\node [style=none] (58) at (-1.5, -0.25) {};
		\node [style=none] (59) at (-2, 0.25) {\footnotesize $\textcolor{white}{f^*}$};
		\node [style=none] (60) at (-0.5, 0.25) {};
		\node [style=none] (61) at (0.5, 0.25) {};
		\node [style=none] (62) at (-0.5, 0.75) {};
		\node [style=none] (63) at (0.5, 0.75) {};
		\node [style=none] (64) at (-0.5, -0.25) {};
		\node [style=none] (65) at (0.5, -0.25) {};
		\node [style=none] (66) at (0, 0.25) {\footnotesize $\textcolor{white}{f}$};
		\node [style=none] (67) at (-2.5, -1.75) {};
		\node [style=none] (68) at (-1.5, -1.75) {};
		\node [style=none] (69) at (-2.5, -1.25) {};
		\node [style=none] (70) at (-1.5, -1.25) {};
		\node [style=none] (71) at (-2.5, -2.25) {};
		\node [style=none] (72) at (-1.5, -2.25) {};
		\node [style=none] (73) at (-2, -1.75) {\footnotesize $\textcolor{white}{f}$};
		\node [style=none] (74) at (-0.5, -1.75) {};
		\node [style=none] (75) at (0.5, -1.75) {};
		\node [style=none] (76) at (-0.5, -1.25) {};
		\node [style=none] (77) at (0.5, -1.25) {};
		\node [style=none] (78) at (-0.5, -2.25) {};
		\node [style=none] (79) at (0.5, -2.25) {};
		\node [style=none] (80) at (0, -1.75) {\footnotesize $\textcolor{white}{f^*}$};
		\node [style=none] (81) at (5, 0.25) {};
		\node [style=none] (82) at (6, 0.25) {};
		\node [style=none] (83) at (5, 0.75) {};
		\node [style=none] (84) at (6, 0.75) {};
		\node [style=none] (85) at (5, -0.25) {};
		\node [style=none] (86) at (6, -0.25) {};
		\node [style=none] (87) at (5.5, 0.25) {\footnotesize $\textcolor{white}{f}$};
		\node [style=none] (88) at (5, -1.75) {};
		\node [style=none] (89) at (6, -1.75) {};
		\node [style=none] (90) at (5, -1.25) {};
		\node [style=none] (91) at (6, -1.25) {};
		\node [style=none] (92) at (5, -2.25) {};
		\node [style=none] (93) at (6, -2.25) {};
		\node [style=none] (94) at (5.5, -1.75) {\footnotesize $\textcolor{white}{f^*}$};
		\node [style=none] (95) at (11.875, 2.25) {$\mathbb E_{x \sim \mathcal P_x} [D(f_\Theta(x), x)]$};
		\node [style=none] (96) at (13.25, 0.25) {$\mathbb E_{z \sim \mathcal P_z} [D(f_{\Theta'}(f_\Theta(z)), f_\Theta(z))]$};
		\node [style=none] (97) at (13.375, -1.75) {$\mathbb E_{z \sim \mathcal P_z} [D(f_{\Theta}(f_{\Theta'}(z)), f_{\Theta'}(z))]$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=K] (3.center) to (8.center);
		\draw (4.center) to (6.center);
		\draw (6.center) to (7.center);
		\draw (7.center) to (9.center);
		\draw [style=K] (10.center) to (15.center);
		\draw (11.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw [style=K] (18.center) to (23.center);
		\draw (19.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (22.center) to (24.center);
		\draw [style=K] (25.center) to (30.center);
		\draw (26.center) to (28.center);
		\draw (28.center) to (29.center);
		\draw [style=K] (33.center) to (38.center);
		\draw (34.center) to (36.center);
		\draw [style=K] (39.center) to (44.center);
		\draw (40.center) to (42.center);
		\draw (42.center) to (43.center);
		\draw (47.center) to (37.center);
		\draw [style=Fblack] (51.center)
			 to (50.center)
			 to (48.center)
			 to (49.center)
			 to cycle;
		\draw [style=Fblack] (58.center)
			 to (57.center)
			 to (55.center)
			 to (56.center)
			 to cycle;
		\draw [style=Fblack] (65.center)
			 to (64.center)
			 to (62.center)
			 to (63.center)
			 to cycle;
		\draw [style=Fblack] (72.center)
			 to (71.center)
			 to (69.center)
			 to (70.center)
			 to cycle;
		\draw [style=Fblack] (79.center)
			 to (78.center)
			 to (76.center)
			 to (77.center)
			 to cycle;
		\draw [style=Fblack] (86.center)
			 to (85.center)
			 to (83.center)
			 to (84.center)
			 to cycle;
		\draw [style=Fblack] (93.center)
			 to (92.center)
			 to (90.center)
			 to (91.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> sections/rebuttals/6NTY.txt <==
Thank you for your review! We appreciate that you have raised substantial conceptual concerns despite our failure to clearly communicate technical content.

Concern: String diagrams improperly communicated
Response: This was a concern shared by reviewer Umev, although reviewers caUr, cfc6, and Yek7 felt positively about the diagrams, so this appears to be divisive. Cf. our response to Umev, we weight your feedback more heavily because it is important for us that the diagrams are clear. In your opinion, would it help if there were a guide to translate between flowcharts and string diagrams (see attached materials in global response for an example.)

Concern: Paper is caught halfway between the diagrammatic language and manipulator
Response: We will attempt to clarify, and we would appreciate your feedback on narrative strategy. The diagrammatic language is a formal bridge between symbolic-algebraically presented theories or systems (such as BX from database theory), and loss functions on ensembles of learners in ML: this allows ML-methods to instantiate symbolic-algebraic theories. We demonstrate the goodness of this bridge by importing BX into ML, showing that it works, and by the evidence in Sections 3.3 and 3.4, gives us an architecture that shares characteristics with a VAE (but has the relative advantage of permitting conditional generation on both label and input, as opposed to just label), and moreover is easier to train than a GAN (because none of the training conditions are adversarial). As we have noted to reviewer Yek7, judgements of the merits of the manipulator pattern itself should not impact judgements of the merits of the formal bridge.

Concern: The real difficulty is not high-level tasks but the details, and the connection between the diagrams and the details is not clear.
Response: We completely agree that the details kill, and so we argue that it is important to quickly identify what the details are. Our primary motivation was to understand and formalise the distinction between high-level concerns and details, which is a necessary first step in giving the practitioner freedom to iterate over details to find what works more efficiently (cf. Our response to reviewer Umev and a strength identified by reviewer caUr). So our tasks are deliberately agnostic to choice of statistical divergence used, training regimes, architectural instantiations, and so on.

==> sections/rebuttals/Umev.txt <==
Thank you for your review! As we understand, you raise substantial concerns around presentation, expressive limitations of the framework, and putting the theory into practice.

Concern: Notation is ad-hoc and difficult to read.
Response: This was a concern shared by reviewer 6NTY, though we note that reviewers caUr, cfc6, and Yek7 felt positively about the diagrams, so this appears to be a divisive issue. In future iterations, we will include a guide relating string diagrams and flowcharts, as well as an indication of string diagram conventions; see attached materials in the global author response for a demonstrative figure. We will address your technical questions here.
- We will signpost the :=> symbol in future iterations: it is a notation for a task, which becomes an objective function between the LHS and RHS when equipped with a choice of statistical divergence.
- The trapezoidal shape of encoders and decoders mirrors the conventional notation for those architectural components in flowcharts, and the black-fill indicates that they are learnable.
- The triangular shape in example 2.8 indicates a process with no inputs, which is a vector. Not introducing this notation is an oversight. This notation is a common convention in string diagrams introduced by physicists, as it visually resembles vectors in bra-ket notation.
- The sum in Pattern 2.10 is indeed just the parameter-free summation operation. Our apologies for the confusion; again it is a common string-diagrammatic convention that monoids like addition are depicted as dots. Thank you for pointing out our blind spots!

Concern: A weakness of the language appears to be an assumption of iid data
Response: In future iterations we will more explicitly point out that this is not a limitation. The wires are type-agnostic, and thus can also support sequence data and data sourced from arbitrary channels; we in fact already use this to instantiate our architectures in Section 3.4.

Concern: Pragmatically, how should each learner in the system be optimised? What is the concrete recipe to make it work?
Response: The answer is "it depends". We have deliberately left such choices free to not prematurely constrain the practitioner. Cf. our response to reviewer cfc6, some architectures require components to be trained in steps individually. Most of the time it is permitted but undesirable to optimise all learners jointly because it is too slow in practice; what we often do for our experiments is pretrain an autoencoder and then fine-tune it with respect to optimising for other tasks. We note that this process of "finding what works" is no different to the current practice of machine learning, but decoupling high-level objectives from implementation permits faster iteration and is potentially a strict improvement, cf. a strength identified by reviewer caUr and our response to reviewer 6NTY.

Question for the reviewer: It is very important for us that our diagrams are easy to read, so strongly weight your feedback. Would it be helpful in your opinion to explicitly provide a translation guide between flowcharts and string diagrams?

==> sections/rebuttals/Yek7.txt <==
Dear reviewer Yek7,
We are grateful for your exceptionally detailed, knowledgeable, conscientious, and immensely helpful review. Your feedback has already strongly impacted our plans for future iterations and work. Please forgive the terseness of the remainder of our response, as you have many insights we wish to address within the word limit.

Concern 1:
(1a) Diagrams need clearer introduction.
(1b) Explanation lacking on diagram conversion to loss functions.

Response:
1a: Agreed. Future iterations will include string diagram introductions and clearer presentation.

(1b): Potential misunderstanding. Diagrams are flowchart representations of programs. Example 2.1 shows topological deformations describing the same program. Diagrams alone don't yield task-equations/objective functions. Defn 2.4 shows declaring task-equations requires specifying programs f and g, distribution Chi, and parameter space P. Equations are equipped with loss functions to minimize between f(Chi) and g(Chi) in expectation over Chi.

Concern 2 (Inconsistencies):
- "Learner of task": Will use set-theoretic notation.
- Compound fn: Will modify to include differentiability/non-monotonicity. (cf. cfc6, we'll add clear component explanations)
- Chi distribution: Specified in Pattern 2.7; diagrams use color coding.
- Lemma 2.12: Will explain argument position convention.
- Lem 2.12 positivity: Will amend proof assumptions for g = -f case.

Concern 3:
(3a) Similarity to Deep Probabilistic Logic programming (DPL).
(3b) Suggestion that DPL subsumes our work.
(3c) DPL's automatic objective function generation viewed as superior.
(3d) Diagrams' value limited to formal description/elegant proofs.

Response:
3a+b: DPL and our approach are complementary. DPL can encode tasks as generalised PCFs, assuming arbitrary differentiable programs can be expressed as PL-functors in the signature. String diagrams can encode DPL (see response to literature question); both serve different aims. Our tasks are generalized PCFs, allowing arbitrary channels (cf. Umev). DPL's logical structure is modular atop our diagrams, and would be a good future direction of synthesis. This is better explored with more space at a later time.

3c: We agree with Umev and caUr that decoupling learning objectives from architecture/loss choices is advantageous. As noted to 6NTY, this flexibility allows quick iteration over implementation challenges.

3d: Addressed in Concern 6.

Concern 4:
Request for experimental and quantitative comparisons with implementations from other formal frameworks.

Response:
We seek clarification. Our framework offers a wrapper for learning objectives expressible in symbolic algebraic notation as weighted combinations of statistical divergences to be minimized. All formal mathematical frameworks use symbolic algebraic notation wrappable in this way, making direct comparison challenging. Are you suggesting we re-express manipulator in DPL and replicate [2]'s results?

Concern 5:
Lack of guarantees for equational constraint satisfaction.

Response:
Agreed. We'll highlight that equational guarantees can't always hold (e.g., GANs). We can obtain conditional guarantees (e.g., Proposition 2.14). While stronger guarantees are desirable, machine learning's complexity may limit us to conditional guarantees.

Concern 6:
The proposed language and method do not yield performance.
Response:
We believe this objection may mischaracterize our method, language, and performance:

Method: We've demonstrated a formal bridge importing symbolic-algebraic methods from BX and database theory into machine learning. The specific BX technique shouldn't impact judgments of the bridge's potential.

Language: Notation impacts human reasoning. String diagrams operate at a suitable abstraction level for our purposes. While proofs are doable in regular symbolic algebra, the comparison is akin to Python vs. C. Example 2.1 illustrates the difficulty of working with composite arrangements and information flow copying in a purely symbolic setting. We propose string diagrams as part of the practitioner's toolkit, not as the sole representation and reasoning method: we step outside of diagrams ourselves for the proof of Prop 2.14.

Performance: While manipulator's results in 3.4 are disappointing, it has advantages over VAEs and GANs (3.3). Manipulator generates conditioned on both label and input, unlike VAEs (label-only). Compared to certain GANs, manipulator's non-adversarial training conditions offer stability advantages. Future iterations will present 3.4 as a partial negative result, positioning manipulators as easy-to-train methods for label- and input-conditioned generation sharing performance characteristics with VAEs: comparable as Bayesian inversions of classifiers, both suffering from posterior collapse in complex domains. cf. cfc6 and caUr, we'll explicitly present this as a partial negative result highlighting manipulator's relationship to other conditional generation techniques.

Our framework's relationship to neurosymbolic literature:

Our method of organizing neural network training conditions using category theory doesn't fit the trio of neurosymbolic AI methods in [3, p.16]. We're not encoding symbols for neural operation, interfacing networks with symbolic engines, or hardcoding expert knowledge representations.

Our aims differ from typical neurosymbolic systems. While they often seek to manipulate symbolic data systematically, we borrow systematicity from symbolic systems to structure neural computation training constraints "in the same shape as the symbolic data." This approach shares similarities with DPL, which also doesn't neatly fit the earlier trio. The category theory we use allows presenting Example 3.3 as a flowchart (Fig 1, [2]) formally: the algebraic structure of a logical expression's syntax tree is presentable via a suitable functor as a string diagram between component programs (neural networks or PCF representations).

==> sections/rebuttals/caUr.txt <==
Thank you for your review, and we appreciate your vote of confidence in the diagrams! As we understand, you raise substantial concerns about contribution and the relationship of manipulator to conditional generation.

Concern: There are no new methods (isn't manipulator just CG?)
Response: We request clarification, out of a concern that this judgement may be on narrow grounds. Firstly, cf. our response to reviewers 6NTY and Yek7, the category theory method of formally importing symbolic-algebraic theories (such as database theory) into the realm of ML is to our knowledge new, even after consulting the neurosymbolic literature helpfully suggested by Yek7. Whether or not the particular example of manipulator we brought over the bridge is SotA should not impact judgements of the merits or novelty of the bridge.

Secondly, regarding the the manipulator pattern in particular, it is to our knowledge a new method for conditional generation with relative advantages to both VAEs and GANs; manipulators can generate conditioned on either input or label (compared to VAEs, which are only conditioned on label); manipulators do not require optimising probabilistic normalisation terms as VAEs do, and manipulators are easier to train than GANs because none of the training conditions are adversarial. Moreover, Section 3.3 and 3.4 together constitute our due diligence characterising manipulator with respect to these well-known methods.

Concern: There are no new insights.
Response: We request clarification. Since you understand the formal aspect well, we heavily weight your feedback in this domain and we are confused by this harsh judgement, especially in the context of other reviews. Reviewers cfc6 points out that we have algebraically analysed the conditions for steganography in GANs, and reviewer Yek7 observes that we have novelly related database theory to ML. Our derivation of formal relationships between the energy minimisation paradigm and autoencoders is also to our knowledge new. These may be "small" insights, but in our opinion the unification of these unusually diverse insights signals the merit and potential of a way of thinking that is promoted by the diagrammatic perspective. Would you please explain what in your opinion would qualify as novel?



==> sections/rebuttals/cfc6.txt <==
Thank you for your review! We especially appreciate your constructive suggestions and that you raise insightful questions that promote experimentation. As we understand, you raise important concerns about presentation and substance of the experimental components.

Concern: What does training an autoencoder with a linear manipulator mean
Response: The diagrammatic presentation of linear manipulator is given in definitional equation (2) of page 6; in essence it is an implementation of the put as addition in the latent space of an autoencoder. The use of addition here is why it's a "linear" manipulator. We will signpost this better in future iterations.

Concern: Section 3.3 not clearly presented and evidence not compelling because manipulators are not autoencoders.
Response: Another unfortunate downstream consequence of our earlier mistake. Our results are derived from an architectural specification where the put is concretely instantiated as an operation occuring on the latent space of an autoencoder as in the linear manipulator.

Concern: Manipulation is atypical, and presenting an typical task would be preferable.
Response: cf. our response reviewer caUr, manipulation is a novel method in the well-known class of conditional generation architectures, so we request clarification on conventional/atypical. We are particularly thankful that you raise IGNs as this has helped us develop our framework: we have analysed IGNs as tasks in attached materials. As we understand, it is important for IGNs that the training conditions indicate which version of $f$ has parameters fixed across two separate objectives, which has raised an important notational advancement. Moreover, as one of the tasks requires the maximisation of a divergence rather than a minimisation, in future iterations we will relax the definition of the compound function $\alpha$ (Defn 2.5) to accommodate tasks where distances are to be maximised.

Concern: is the posterior collapse in 3.4 a general failure in autoregressive settings or will a toy example work?

Response: We have implemented your suggestion of a toy task (manipulating short bitstrings with target property being whether majority of bits are 1), and we report mixed results in the attachment to the global response. The only task that presents a difficulty is undoability, as there are many potential conventions to rewrite bitstrings to obtain the desired property, and the put must settle on a single, consistent, and reversible convention. So the nature of the difficulty may not be autoregression per se, but the requirement of holding onto (or steganographically hiding) the extra information necessary to reverse edits. For an example in the sentiment-manipulation setting, manipulator might take both negative comments "Chicken was dry" and "Chicken was bad" to the positive comment "Chicken was tasty", but there is unsufficient data in the output to determine a unique way to undo this sentiment manipulation.

Concern: Is the point of 3.3 to show manipulators perform minimal updates? If so, why isn't it beating a VAE? Are there empirical measures for minimality?

Response: There appears to be a misunderstanding due to unclear presentation on our part. As noted in our responses to reviewers Yek7, 6NTY, and caUr, the experimental data of 3.3 and 3.4 is best construed as an empirical characterisation of manipulators as conditional generators with similar characteristics as VAEs, but enjoying distinct capability advantages over VAEs (manipulators can generate conditioned on both label and input, see left of Figure 5), and training advantages over GANS (manipulators do not have adversarial training conditions). However, question of minimality is still an insightful one, similar to reviewer Yek7's concern about guarantees. The conceptual difficulty of devising an empirical measure of minimality is that it must be defined relative to a choice of metric, and the danger is that this choice may be ad-hoc. On a suitable weakening of minimality to "changes that leave other properties invariant", the data of Fig 4b provides evidence that puts separate the embeddings of different target labels (insofar as puts operate on latent representations).

Technical questions:
- We will signpost the :=> symbol in future iterations: it is a notation for a task, which becomes an objective function between the LHS and RHS when equipped with a choice of statistical divergence.

==> sections/rebuttals/pattlangglobal.txt <==
We thank the reviewers for their time, and here we summarise the reviews and address collective substantive concerns.

Diagrams:
The intuitiveness of the diagrams proved divisive, where reviewers Umev and 6NTY struggled with our presentation, while reviewers caUr, cfc6, and Yek7 found them natural. We will address this in future iterations by including a guide to translate between flowcharts and string diagrams (see Fig. 1). We additionally note that string diagrams are exactly flowcharts, with the minimal extra data to make them formal mathematical objects; the math underpinning string diagrams in computer science traces a lineage from von Neumann and Goldstine's first use of flowcharts to describe control-flow in programs.

Contribution:
Reviewers caUr and Yek7 raise concerns about contribution, in conflict with reviewer cfc6, while reviewers Umev and 6NTY have not been able to render a judgement due to difficulty following the technical material. caUr and Yek7's concerns are essentially to do with comparisons to literature, in their respective individual responses, we highlighted that manipulator is a new method with relative advantages over well known approaches in conditional generation, that Yek7's claims that our mathematical framework is strictly subsumed by work in DPL and other neurosymbolic literature do not hold.

As noted by 6NTY, the paper presents both a mathematical framework and the manipulator task, but due to our inadequate signposting, it appears that across reviewers there was a tendency to render judgements on contribution on the basis of the performance of the manipulator. We wish to clarify our stance for the benefit of discussion here.

In practical terms, the mathematical method we have introduced is practically a formal bridge across which we may import symbolic-algebraic theories from other domains into the domain of ML, as equational constraints on ensembles of learners that then concretely instantiate those theories, modulo the practitioner's freedom to choose architectures, divergences, and methods of training. This in itself is novel. The manipulator task was an extended example to demonstrate the usage and versatility of this bridge. Accordingly, judgements about the goodness of the manipulator architecture should be held separate from judgements about the goodness of the formal bridge.

In theoretical terms, we have unified an unusually diverse range of insights within the same mathematical framework, and this fact appears to be insufficiently weighted among the reviewers. We have related unsupervised learning to autoencoders, steganography in GANs to algebraic conditions, and database theory to machine learning. It is remarkable that these topics should appear in the same paper, which to us signals the merit and potential of such a way of thinking if shared with the community.

Presentation and Clarity:
There were two common points of confusion among reviewers. The first was concerning string-diagrammatic notational conventions, which we agree are to be explicitly spelled out in future iterations. The second and substantial concern was about the purpose of Sections 3.3 and 3.4, which do not tell a clear story. We will clarify our stance here.

The experiments and data of 3.3 and 3.4 altogether empirically characterise manipulators as a class of conditional generators with respect to well known methods such as VAEs and GANs. Manipulators share similar performance characteristics as VAEs as bayesian inversions of classifiers, but with the relative advantages that manipulators can generate conditioned on either label or input, whereas VAEs can only generate conditioned on labels, and moreover require probabilistic regularisation techniques while manipulators do not. Both VAEs and manipulators are known to struggle in autoregressive domains (where GANs are superior), but here manipulators enjoy the relative advantage over GANs that there are no adversarial objectives, so training is more stable.

Our intent as authors for 3.3 and 3.4 was to do our due diligence in comparing a novel architecture to known techniques, and it was our fault that this was not clearly presented as such in this iteration.

Concluding remarks:

Altogether, the story we would like to tell is that we may treat flowcharts mathematically seriously, and by doing so we can bring in insights from far away domains into ML, producing new and interesting architectures with novel characteristics, and making existing architectures easier to understand and reason about. We do so with the welfare of engineers as a priority, so we only formally separate the high-level objectives while deliberately being agnostic to implementation details, to give practitioners freedom to modularly apply their technique.

We hope the reviewers will take these factors into consideration, and we look forward to the discussion period.
